On the optimal consensus of crab submarines in one dimension

We consider the problem of computing the optimal meeting point of a set of N crab submarines. First, we analyze the case where the submarines are allowed any position on the real line: we provide a constructive proof of optimality and we use it to provide a linear-time algorithm to find the optimal meeting point for the case of sorted starting points. Second, we use the results for the continuous case to solve the case where the crab submarines are restricted to integer locations: we show that, given the solution of the corresponding continuous problem, we can find the optimal integer solution in linear time.

==> simulations/example1.csv <==
x,y
-0.1,1.2100000000000002
-0.09759519038076153,1.20471520194698
-0.09519038076152306,1.1994419701125698
-0.09278557114228457,1.194180304496769
-0.0903807615230461,1.1889302050995778
-0.08797595190380762,1.1836916719209964
-0.08557114228456913,1.1784647049610244
-0.08316633266533066,1.1732493042196617
-0.08076152304609219,1.1680454696969087
-0.07835671342685371,1.1628532013927655
-0.07595190380761524,1.1576724993072318
-0.07354709418837675,1.1525033634403075
-0.07114228456913828,1.1473457937919929
-0.0687374749498998,1.1421997903622878
-0.06633266533066132,1.137065353151192
-0.06392785571142284,1.1319424821587063
-0.06152304609218437,1.1268311773848299
-0.059118236472945895,1.121731438829563
-0.056713426853707415,1.1166432664929056
-0.054308617234468934,1.1115666603748577
-0.05190380761523046,1.1065016204754197
-0.049498997995991986,1.101448146794591
-0.047094188376753505,1.0964062393323721
-0.044689378757515025,1.0913758980887627
-0.04228456913827655,1.0863571230637628
-0.03987975951903808,1.0813499142573726
-0.0374749498997996,1.076354271669592
-0.035070140280561116,1.0713701953004207
-0.03266533066132264,1.066397685149859
-0.030260521042084168,1.0614367412179067
-0.02785571142284568,1.0564873635045642
-0.025450901803607207,1.0515495520098312
-0.023046092184368733,1.0466233067337078
-0.02064128256513026,1.041708627676194
-0.018236472945891785,1.0368055148372899
-0.015831663326653297,1.031913968216995
-0.013426853707414824,1.0270339878153099
-0.01102204408817635,1.0221655736322344
-0.008617234468937862,1.0173087256677684
-0.006212424849699388,1.0124634439219118
-0.0038076152304609145,1.0076297283946651
-0.0014028056112224407,1.002807579086028
0.001002004008016033,0.9989990000040159
0.0034068136272545207,0.9966047927518363
0.0058116232464929946,0.9942221517182662
0.008216432865731468,0.9918510769033055
0.010621242484969956,0.9894915683069545
0.01302605210420843,0.987143625929213
0.015430861723446904,0.9848072497700813
0.017835671342685377,0.9824824398295589
0.02024048096192385,0.9801691961076462
0.02264529058116234,0.977867518604343
0.0250501002004008,0.9755774073196494
0.0274549098196393,0.9732988622535652
0.029859719438877774,0.9710318834060907
0.03226452905811625,0.9687764707772257
0.03466933867735472,0.9665326243669705
0.037074148296593196,0.9643003441753246
0.03947895791583167,0.9620796302022883
0.04188376753507014,0.9598704824478617
0.044288577154308645,0.9576729009120445
0.04669338677354712,0.9554868855948371
0.04909819639278559,0.953312436496239
0.051503006012024066,0.9511495536162505
0.05390781563126254,0.9489982369548715
0.056312625250501014,0.9468584865121022
0.05871743486973949,0.9447303022879426
0.06112224448897796,0.9426136842823924
0.06352705410821644,0.9405086324954518
0.06593186372745494,0.9384151469271207
0.06833667334669341,0.9363332275773992
0.07074148296593188,0.9342628744462873
0.07314629258517036,0.9322040875337849
0.07555110220440883,0.9301568668398921
0.0779559118236473,0.928121212364609
0.08036072144288578,0.9260971241079353
0.08276553106212428,0.9240846020698712
0.08517034068136276,0.9220836462504167
0.08757515030060123,0.9200942566495716
0.0899799599198397,0.9181164332673363
0.09238476953907818,0.9161501761037105
0.09478957915831665,0.9141954851586941
0.09719438877755512,0.9122523604322874
0.0995991983967936,0.9103208019244902
0.10200400801603207,0.9084008096353027
0.10440881763527057,0.9064923835647247
0.10681362725450905,0.9045955237127562
0.10921843687374752,0.9027102300793972
0.111623246492986,0.9008365026646479
0.11402805611222447,0.8989743414685081
0.11643286573146294,0.8971237464909778
0.11883767535070142,0.8952847177320573
0.12124248496993992,0.8934572551917461
0.12364729458917839,0.8916413588700446
0.12605210420841687,0.8898370287669528
0.12845691382765534,0.8880442648824702
0.1308617234468938,0.8862630672165975
0.1332665330661323,0.8844934357693344
0.13567134268537076,0.8827353705406805
0.13807615230460923,0.8809888715306364
0.1404809619238477,0.8792539387392018
0.1428857715430862,0.8775305721663766
0.14529058116232468,0.8758187718121615
0.14769539078156316,0.8741185376765557
0.1501002004008016,0.8724298697595592
0.1525050100200401,0.8707527680611724
0.1549098196392786,0.8690872325813952
0.15731462925851705,0.8674332633202276
0.15971943887775555,0.8657908602776696
0.162124248496994,0.864160023453721
0.1645290581162325,0.8625407528483822
0.16693386773547095,0.8609330484616529
0.16933867735470945,0.8593369102935329
0.17174348697394795,0.8577523383440226
0.1741482965931864,0.856179332613122
0.1765531062124249,0.8546178931008309
0.17895791583166334,0.8530680198071494
0.18136272545090185,0.8515297127320773
0.1837675350701403,0.8500029718756148
0.1861723446893788,0.848487797237762
0.1885771543086173,0.8469841888185188
0.19098196392785574,0.8454921466178851
0.19338677354709424,0.8440116706358609
0.1957915831663327,0.8425427608724463
0.1981963927855712,0.8410854173276412
0.20060120240480964,0.8396396400014458
0.20300601202404814,0.8382054288938598
0.20541082164328658,0.8367827840048835
0.20781563126252509,0.8353717053345167
0.2102204408817636,0.8339721928827595
0.21262525050100203,0.8325842466496118
0.21503006012024053,0.8312078666350737
0.21743486973947898,0.8298430528391452
0.21983967935871748,0.8284898052618261
0.22224448897795593,0.8271481239031169
0.22464929859719443,0.8258180087630169
0.22705410821643288,0.8244994598415267
0.22945891783567138,0.8231924771386461
0.23186372745490988,0.8218970606543748
0.23426853707414833,0.8206132103887133
0.23667334669338683,0.8193409263416612
0.23907815631262527,0.8180802085132188
0.24148296593186377,0.8168310569033859
0.24388777555110222,0.8155934715121627
0.24629258517034072,0.814367452339549
0.24869739478957922,0.8131529993855446
0.2511022044088177,0.8119501126501498
0.2535070140280562,0.810758792133365
0.2559118236472946,0.8095790378351895
0.2583166332665331,0.8084108497556235
0.2607214428857716,0.807254227894667
0.2631262525050101,0.8061091722523204
0.2655310621242486,0.804975682828583
0.267935871743487,0.8038537596234554
0.2703406813627255,0.8027434026369372
0.272745490981964,0.8016446118690286
0.2751503006012025,0.8005573873197296
0.2775551102204409,0.7994817289890401
0.2799599198396794,0.7984176368769602
0.2823647294589179,0.79736511098349
0.2847695390781564,0.7963241513086292
0.2871743486973949,0.7952947578523781
0.2895791583166333,0.7942769306147366
0.2919839679358718,0.7932706695957044
0.2943887775551103,0.7922759747952819
0.2967935871743488,0.791292846213469
0.2991983967935872,0.7903212838502656
0.3016032064128257,0.7893612877056719
0.3040080160320642,0.7884128577796876
0.3064128256513027,0.7874759940723128
0.3088176352705412,0.7865506965835478
0.31122244488977957,0.7856369653133923
0.31362725450901807,0.7847348002618464
0.3160320641282566,0.78384420142891
0.3184368737474951,0.7829651688145831
0.32084168336673347,0.7820977024188658
0.32324649298597197,0.781241802241758
0.32565130260521047,0.78039746828326
0.32805611222444897,0.7795647005433712
0.33046092184368747,0.7787434990220923
0.33286573146292586,0.7779338637194229
0.33527054108216436,0.777135794635363
0.33767535070140287,0.7763492917699126
0.34008016032064137,0.7755743551230718
0.34248496993987987,0.7748109846948406
0.34488977955911826,0.7740591804852188
0.34729458917835676,0.7733189424942069
0.34969939879759526,0.7725902707218044
0.35210420841683376,0.7718731651680113
0.35450901803607215,0.7711676258328279
0.35691382765531066,0.7704736527162541
0.35931863727454916,0.7697912458182898
0.36172344689378766,0.7691204051389351
0.36412825651302616,0.7684611306781899
0.36653306613226455,0.7678134224360544
0.36893787575150305,0.7671772804125285
0.37134268537074155,0.7665527046076119
0.37374749498998006,0.7659396950213051
0.37615230460921845,0.7653382516536078
0.37855711422845695,0.76474837450452
0.38096192384769545,0.7641700635740418
0.38336673346693395,0.7636033188621733
0.38577154308617245,0.7630481403689142
0.38817635270541084,0.7625045280942646
0.39058116232464934,0.7619724820382248
0.39298597194388785,0.7614520022007943
0.39539078156312635,0.7609430885819736
0.39779559118236474,0.7604457411817623
0.40020040080160324,0.7599599600001606
0.40260521042084174,0.7594857450371686
0.40501002004008024,0.759023096292786
0.40741482965931874,0.7585720137670129
0.40981963927855725,0.7581324974598496
0.41222444889779564,0.7577045473712957
0.41462925851703414,0.7572881635013513
0.41703406813627264,0.7568833458500166
0.41943887775551114,0.7564900944172914
0.42184368737474964,0.7561084092031758
0.42424849699398803,0.7557382902076699
0.42665330661322654,0.7553797374307734
0.42905811623246504,0.7550327508724864
0.43146292585170354,0.7546973305328091
0.43386773547094193,0.7543734764117414
0.43627254509018043,0.7540611885092832
0.43867735470941893,0.7537604668254344
0.44108216432865743,0.7534713113601954
0.44348697394789593,0.7531937221135658
0.4458917835671343,0.7529276990855458
0.4482965931863728,0.7526732422761354
0.45070140280561133,0.7524303516853346
0.45310621242484983,0.7521990273131434
0.4555110220440882,0.7519792691595616
0.4579158316633267,0.7517710772245895
0.4603206412825652,0.7515744515082269
0.4627254509018037,0.7513893920104738
0.4651302605210422,0.7512158987313304
0.4675350701402806,0.7510539716707965
0.4699398797595191,0.7509036108288722
0.4723446893787576,0.7507648162055574
0.4747494989979961,0.7506375878008522
0.4771543086172346,0.7505219256147566
0.479559118236473,0.7504178296472706
0.4819639278557115,0.750325299898394
0.48436873747495,0.750244336368127
0.4867735470941885,0.7501749390564696
0.4891783567134269,0.7501171079634219
0.4915831663326654,0.7500708430889835
0.4939879759519039,0.7500361444331549
0.4963927855711424,0.7500130119959358
0.4987975951903809,0.7500014457773262
0.5012024048096193,0.7500014457773262
0.5036072144288578,0.7500130119959358
0.5060120240480963,0.7500361444331549
0.5084168336673348,0.7500708430889835
0.5108216432865732,0.7501171079634219
0.5132264529058117,0.7501749390564696
0.5156312625250502,0.750244336368127
0.5180360721442887,0.750325299898394
0.5204408817635272,0.7504178296472706
0.5228456913827656,0.7505219256147566
0.5252505010020041,0.7506375878008522
0.5276553106212426,0.7507648162055574
0.5300601202404811,0.7509036108288722
0.5324649298597195,0.7510539716707965
0.534869739478958,0.7512158987313304
0.5372745490981965,0.7513893920104739
0.539679358717435,0.7515744515082269
0.5420841683366735,0.7517710772245895
0.5444889779559119,0.7519792691595616
0.5468937875751504,0.7521990273131434
0.5492985971943889,0.7524303516853346
0.5517034068136274,0.7526732422761355
0.5541082164328658,0.7529276990855458
0.5565130260521043,0.7531937221135658
0.5589178356713428,0.7534713113601954
0.5613226452905813,0.7537604668254345
0.5637274549098198,0.7540611885092832
0.5661322645290582,0.7543734764117414
0.5685370741482967,0.7546973305328091
0.5709418837675352,0.7550327508724864
0.5733466933867737,0.7553797374307734
0.5757515030060122,0.7557382902076699
0.5781563126252506,0.7561084092031759
0.5805611222444891,0.7564900944172915
0.5829659318637276,0.7568833458500167
0.5853707414829661,0.7572881635013514
0.5877755511022045,0.7577045473712958
0.590180360721443,0.7581324974598496
0.5925851703406815,0.758572013767013
0.59498997995992,0.759023096292786
0.5973947895791585,0.7594857450371686
0.5997995991983969,0.7599599600001606
0.6022044088176354,0.7604457411817623
0.6046092184368739,0.7609430885819736
0.6070140280561124,0.7614520022007945
0.6094188376753508,0.7619724820382248
0.6118236472945893,0.7625045280942647
0.6142284569138278,0.7630481403689142
0.6166332665330663,0.7636033188621733
0.6190380761523048,0.7641700635740418
0.6214428857715432,0.76474837450452
0.6238476953907817,0.7653382516536078
0.6262525050100202,0.7659396950213051
0.6286573146292587,0.7665527046076122
0.6310621242484972,0.7671772804125285
0.6334669338677356,0.7678134224360544
0.6358717434869741,0.7684611306781901
0.6382765531062126,0.7691204051389351
0.6406813627254511,0.7697912458182898
0.6430861723446895,0.7704736527162541
0.645490981963928,0.7711676258328279
0.6478957915831665,0.7718731651680115
0.650300601202405,0.7725902707218044
0.6527054108216435,0.7733189424942069
0.6551102204408819,0.774059180485219
0.6575150300601204,0.7748109846948406
0.6599198396793589,0.7755743551230718
0.6623246492985974,0.7763492917699126
0.6647294589178357,0.777135794635363
0.6671342685370742,0.7779338637194229
0.6695390781563128,0.7787434990220923
0.6719438877755513,0.7795647005433715
0.6743486973947898,0.78039746828326
0.6767535070140281,0.7812418022417582
0.6791583166332666,0.7820977024188658
0.6815631262525051,0.7829651688145831
0.6839679358717436,0.78384420142891
0.686372745490982,0.7847348002618464
0.6887775551102205,0.7856369653133923
0.691182364729459,0.7865506965835478
0.6935871743486975,0.7874759940723131
0.695991983967936,0.7884128577796878
0.6983967935871744,0.7893612877056719
0.7008016032064129,0.7903212838502658
0.7032064128256514,0.791292846213469
0.7056112224448899,0.7922759747952821
0.7080160320641283,0.7932706695957046
0.7104208416833668,0.7942769306147365
0.7128256513026053,0.7952947578523781
0.7152304609218438,0.7963241513086294
0.7176352705410823,0.79736511098349
0.7200400801603207,0.7984176368769604
0.7224448897795592,0.7994817289890404
0.7248496993987977,0.8005573873197298
0.7272545090180362,0.8016446118690288
0.7296593186372747,0.8027434026369373
0.7320641282565131,0.8038537596234554
0.7344689378757516,0.8049756828285831
0.7368737474949901,0.8061091722523204
0.7392785571142286,0.807254227894667
0.741683366733467,0.8084108497556235
0.7440881763527055,0.8095790378351895
0.746492985971944,0.810758792133365
0.7488977955911825,0.81195011265015
0.751302605210421,0.8131529993855446
0.7537074148296594,0.8143674523395488
0.7561122244488979,0.8155934715121627
0.7585170340681364,0.8168310569033861
0.7609218436873749,0.818080208513219
0.7633266533066133,0.8193409263416613
0.7657314629258518,0.8206132103887134
0.7681362725450903,0.821897060654375
0.7705410821643288,0.8231924771386461
0.7729458917835673,0.8244994598415267
0.7753507014028057,0.8258180087630171
0.7777555110220442,0.8271481239031169
0.7801603206412827,0.8284898052618264
0.7825651302605212,0.8298430528391454
0.7849699398797597,0.8312078666350737
0.7873747494989981,0.8325842466496118
0.7897795591182366,0.8339721928827597
0.7921843687374751,0.8353717053345168
0.7945891783567136,0.8367827840048836
0.796993987975952,0.8382054288938598
0.7993987975951905,0.8396396400014459
0.801803607214429,0.8410854173276414
0.8042084168336675,0.8425427608724465
0.806613226452906,0.8440116706358611
0.8090180360721444,0.8454921466178851
0.8114228456913829,0.8469841888185188
0.8138276553106214,0.8484877972377622
0.8162324649298599,0.850002971875615
0.8186372745490983,0.8515297127320773
0.8210420841683368,0.8530680198071494
0.8234468937875753,0.854617893100831
0.8258517034068138,0.8561793326131222
0.8282565130260523,0.8577523383440229
0.8306613226452907,0.8593369102935331
0.8330661322645292,0.8609330484616529
0.8354709418837677,0.8625407528483822
0.8378757515030062,0.8641600234537212
0.8402805611222446,0.8657908602776696
0.8426853707414831,0.8674332633202277
0.8450901803607216,0.8690872325813954
0.8474949899799601,0.8707527680611726
0.8498997995991986,0.8724298697595594
0.852304609218437,0.8741185376765556
0.8547094188376755,0.8758187718121615
0.857114228456914,0.877530572166377
0.8595190380761525,0.879253938739202
0.8619238476953909,0.8809888715306365
0.8643286573146294,0.8827353705406806
0.8667334669338679,0.8844934357693344
0.8691382765531064,0.8862630672165976
0.8715430861723449,0.8880442648824705
0.8739478957915833,0.8898370287669528
0.8763527054108218,0.8916413588700447
0.8787575150300603,0.8934572551917463
0.8811623246492988,0.8952847177320575
0.8835671342685373,0.8971237464909781
0.8859719438877757,0.8989743414685083
0.8883767535070142,0.9008365026646481
0.8907815631262527,0.9027102300793974
0.8931863727454912,0.9045955237127563
0.8955911823647296,0.9064923835647247
0.8979959919839681,0.9084008096353028
0.9004008016032065,0.9103208019244903
0.9028056112224451,0.9122523604322875
0.9052104208416835,0.9141954851586942
0.9076152304609221,0.9161501761037105
0.9100200400801605,0.9181164332673364
0.9124248496993989,0.9200942566495718
0.9148296593186375,0.9220836462504167
0.9172344689378759,0.9240846020698712
0.9196392785571145,0.9260971241079355
0.9220440881763529,0.9281212123646092
0.9244488977955913,0.9301568668398923
0.9268537074148299,0.9322040875337851
0.9292585170340683,0.9342628744462875
0.9316633266533069,0.9363332275773995
0.9340681362725453,0.9384151469271209
0.9364729458917836,0.9405086324954519
0.9388777555110223,0.9426136842823927
0.9412825651302607,0.9447303022879427
0.9436873747494993,0.9468584865121026
0.9460921843687377,0.9489982369548718
0.948496993987976,0.9511495536162506
0.9509018036072147,0.9533124364962392
0.953306613226453,0.9554868855948371
0.9557114228456914,0.9576729009120446
0.95811623246493,0.9598704824478619
0.9605210420841684,0.9620796302022885
0.962925851703407,0.9643003441753248
0.9653306613226454,0.9665326243669705
0.9677354709418838,0.968776470777226
0.9701402805611224,0.9710318834060909
0.9725450901803608,0.9732988622535654
0.9749498997995995,0.9755774073196496
0.9773547094188378,0.9778675186043431
0.9797595190380762,0.9801691961076462
0.9821643286573148,0.9824824398295591
0.9845691382765532,0.9848072497700813
0.9869739478957918,0.9871436259292133
0.9893787575150302,0.9894915683069547
0.9917835671342686,0.9918510769033058
0.9941883767535072,0.9942221517182663
0.9965931863727456,0.9966047927518364
0.9989979959919842,0.9989990000040163
1.0014028056112225,1.002807579086028
1.003807615230461,1.0076297283946651
1.0062124248496995,1.0124634439219122
1.008617234468938,1.0173087256677684
1.0110220440881763,1.0221655736322344
1.013426853707415,1.02703398781531
1.0158316633266533,1.031913968216995
1.018236472945892,1.03680551483729
1.0206412825651303,1.041708627676194
1.0230460921843687,1.0466233067337078
1.0254509018036073,1.0515495520098315
1.0278557114228457,1.0564873635045642
1.0302605210420843,1.061436741217907
1.0326653306613227,1.066397685149859
1.035070140280561,1.0713701953004207
1.0374749498997997,1.076354271669592
1.039879759519038,1.0813499142573726
1.0422845691382767,1.086357123063763
1.044689378757515,1.0913758980887627
1.0470941883767535,1.0964062393323721
1.0494989979959921,1.1014481467945914
1.0519038076152305,1.1065016204754197
1.0543086172344691,1.1115666603748582
1.0567134268537075,1.1166432664929058
1.059118236472946,1.121731438829563
1.0615230460921845,1.12683117738483
1.063927855711423,1.1319424821587063
1.0663326653306613,1.137065353151192
1.0687374749499,1.1421997903622878
1.0711422845691383,1.1473457937919929
1.073547094188377,1.152503363440308
1.0759519038076153,1.1576724993072318
1.0783567134268537,1.1628532013927655
1.0807615230460923,1.1680454696969091
1.0831663326653307,1.1732493042196617
1.0855711422845693,1.1784647049610246
1.0879759519038077,1.1836916719209964
1.090380761523046,1.1889302050995778
1.0927855711422847,1.1941803044967694
1.095190380761523,1.1994419701125698
1.0975951903807617,1.2047152019469805
1.1,1.2100000000000004


==> simulations/example2.csv <==
x,y
-0.1,0.8455555555555556
-0.09859719438877756,0.8418644525747108
-0.09719438877755511,0.8381792531846146
-0.09579158316633267,0.834499957385267
-0.09438877755511023,0.8308265651766682
-0.09298597194388777,0.8271590765588179
-0.09158316633266533,0.8234974915317164
-0.09018036072144289,0.8198418100953633
-0.08877755511022045,0.8161920322497589
-0.087374749498998,0.8125481579949032
-0.08597194388777556,0.808910187330796
-0.08456913827655312,0.8052781202574376
-0.08316633266533066,0.8016519567748277
-0.08176352705410822,0.7980316968829665
-0.08036072144288578,0.794417340581854
-0.07895791583166334,0.7908088878714901
-0.07755511022044088,0.7872063387518747
-0.07615230460921844,0.783609693223008
-0.074749498997996,0.78001895128489
-0.07334669338677355,0.7764341129375205
-0.07194388777555111,0.7728551781808999
-0.07054108216432867,0.7692821470150276
-0.06913827655310623,0.765715019439904
-0.06773547094188377,0.7621537954555293
-0.06633266533066133,0.7585984750619028
-0.06492985971943888,0.7550490582590252
-0.06352705410821644,0.7515055450468964
-0.062124248496993995,0.7479679354255158
-0.06072144288577155,0.7444362293948841
-0.059318637274549106,0.7409104269550011
-0.05791583166332666,0.7373905281058666
-0.05651302605210422,0.7338765328474808
-0.05511022044088177,0.7303684411798435
-0.05370741482965932,0.726866253102955
-0.05230460921843688,0.7233699686168151
-0.050901803607214434,0.7198795877214237
-0.04949899799599199,0.7163951104167811
-0.048096192384769546,0.712916536702887
-0.0466933867735471,0.7094438665797416
-0.04529058116232466,0.7059771000473447
-0.04388777555110221,0.7025162371056966
-0.04248496993987977,0.699061277754797
-0.04108216432865732,0.6956122219946461
-0.03967935871743487,0.692169069825244
-0.03827655310621243,0.6887318212465903
-0.03687374749498999,0.6853004762586852
-0.03547094188376754,0.6818750348615289
-0.034068136272545096,0.6784554970551212
-0.032665330661322656,0.6750418628394621
-0.0312625250501002,0.6716341322145516
-0.02985971943887776,0.6682323051803898
-0.02845691382765532,0.6648363817369766
-0.02705410821643288,0.6614463618843118
-0.025651302605210424,0.6580622456223959
-0.024248496993987984,0.6546840329512287
-0.022845691382765543,0.6513117238708099
-0.021442885771543088,0.6479453183811399
-0.020040080160320647,0.6445848164822185
-0.018637274549098207,0.6412302181740458
-0.017234468937875752,0.6378815234566215
-0.01583166332665331,0.6345387323299461
-0.01442885771543087,0.6312018447940191
-0.01302605210420843,0.6278708608488409
-0.011623246492985975,0.6245457804944112
-0.010220440881763534,0.6212266037307302
-0.008817635270541094,0.617913330557798
-0.007414829659318639,0.614605960975614
-0.006012024048096198,0.611304494984179
-0.004609218436873758,0.6080089325834925
-0.003206412825651317,0.6047192737735547
-0.0018036072144288623,0.6014355185543654
-0.00040080160320642155,0.5981576669259249
0.0010020040080160192,0.5958877228962489
0.002404809619238474,0.5940244840605281
0.0038076152304609145,0.5921671488155559
0.005210420841683355,0.5903157171613322
0.00661322645290581,0.5884701890978573
0.00801603206412825,0.5866305646251309
0.009418837675350691,0.5847968437431532
0.010821643286573132,0.582969026451924
0.012224448897795587,0.5811471127514436
0.013627254509018027,0.5793311026417118
0.015030060120240468,0.5775209961227287
0.016432865731462923,0.5757167931944941
0.017835671342685364,0.5739184938570081
0.019238476953907804,0.5721260981102709
0.02064128256513026,0.5703396059542822
0.0220440881763527,0.5685590173890421
0.02344689378757514,0.5667843324145507
0.02484969939879758,0.565015551030808
0.026252505010020022,0.5632526732378138
0.02765531062124249,0.5614956990355683
0.02905811623246493,0.5597446284240715
0.030460921843687372,0.5579994614033232
0.03186372745490981,0.5562601979733236
0.03326653306613225,0.5545268381340727
0.034669338677354694,0.5527993818855703
0.036072144288577135,0.5510778292278167
0.0374749498997996,0.5493621801608115
0.038877755511022044,0.547652434684555
0.040280561122244485,0.5459485927990473
0.041683366733466926,0.544250654504288
0.043086172344689366,0.5425586198002774
0.04448897795591181,0.5408724886870155
0.04589178356713425,0.5391922611645023
0.047294589178356716,0.5375179372327376
0.04869739478957916,0.5358495168917216
0.0501002004008016,0.5341870001414541
0.05150300601202404,0.5325303869819353
0.05290581162324648,0.5308796774131652
0.05430861723446892,0.5292348714351438
0.05571142284569136,0.5275959690478709
0.05711422845691383,0.5259629702513466
0.05851703406813627,0.524335875045571
0.05991983967935871,0.5227146834305441
0.06132264529058115,0.5210993954062657
0.06272545090180359,0.519490010972736
0.06412825651302603,0.5178865301299549
0.0655310621242485,0.5162889528779224
0.06693386773547094,0.5146972792166385
0.06833667334669338,0.5131115091461034
0.06973947895791582,0.5115316426663168
0.07114228456913826,0.5099576797772789
0.0725450901803607,0.5083896204789896
0.07394789579158315,0.5068274647714489
0.07535070140280561,0.5052712126546568
0.07675350701402806,0.5037208641286135
0.0781563126252505,0.5021764191933187
0.07955911823647294,0.5006378778487726
0.08096192384769538,0.49910524009497503
0.08236472945891782,0.4975785059319262
0.08376753507014026,0.49605767535962597
0.08517034068136273,0.49454274837807427
0.08657314629258517,0.4930337249872714
0.08797595190380761,0.49153060518721703
0.08937875751503005,0.49003338897791127
0.09078156312625249,0.4885420763593542
0.09218436873747493,0.48705666733154573
0.09358717434869737,0.48557716189448596
0.09498997995991984,0.4841035600481747
0.09639278557114228,0.4826358617926122
0.09779559118236472,0.4811740671277982
0.09919839679358716,0.4797181760537329
0.1006012024048096,0.4782681885704163
0.10200400801603204,0.47682410467784825
0.10340681362725451,0.47538592437602883
0.10480961923847695,0.473953647664958
0.1062124248496994,0.4725272745446359
0.10761523046092183,0.4711068050150624
0.10901803607214428,0.4696922390762376
0.11042084168336672,0.46828357672816123
0.11182364729458916,0.46688081797083364
0.11322645290581163,0.46548396280425464
0.11462925851703407,0.4640930112284243
0.1160320641282565,0.4627079632433426
0.11743486973947895,0.46132881884900956
0.11883767535070139,0.4599555780454251
0.12024048096192383,0.4585882408325892
0.12164328657314627,0.4572268072105021
0.12304609218436874,0.4558712771791634
0.12444889779559118,0.45452165073857353
0.12585170340681362,0.45317792788873223
0.12725450901803606,0.45184010862963964
0.1286573146292585,0.4505081929612956
0.13006012024048094,0.4491821808837001
0.13146292585170338,0.4478620723968534
0.13286573146292585,0.44654786750075526
0.1342685370741483,0.4452395661954057
0.13567134268537073,0.4439371684808049
0.13707414829659317,0.44264067435695265
0.13847695390781561,0.441350083823849
0.13987975951903805,0.440065396881494
0.14128256513026052,0.4387866135298877
0.14268537074148296,0.4375137337690299
0.1440881763527054,0.4362467575989208
0.14549098196392785,0.43498568501956036
0.1468937875751503,0.4337305160309486
0.14829659318637273,0.4324812506330854
0.14969939879759517,0.4312378888259708
0.15110220440881764,0.4300004306096049
0.15250501002004005,0.4287688759839876
0.15390781563126252,0.4275432249491189
0.155310621242485,0.4263234775049989
0.1567134268537074,0.42510963365162746
0.15811623246492987,0.42390169338900463
0.15951903807615228,0.4226996567171305
0.16092184368737475,0.421503523636005
0.16232464929859716,0.4203132941456282
0.16372745490981963,0.4191289682459999
0.1651302605210421,0.41795054593712033
0.1665330661322645,0.4167780272189893
0.16793587174348698,0.4156114120916069
0.1693386773547094,0.41445070055497324
0.17074148296593186,0.41329589260908817
0.17214428857715428,0.4121469882539517
0.17354709418837674,0.4110039874895638
0.1749498997995992,0.40986689031592466
0.17635270541082163,0.4087356967330341
0.1777555110220441,0.4076104067408921
0.1791583166332665,0.40649102033949885
0.18056112224448898,0.4053775375288542
0.1819639278557114,0.4042699583089582
0.18336673346693386,0.40316828267981075
0.18476953907815633,0.402072510641412
0.18617234468937874,0.40098264219376184
0.1875751503006012,0.3998986773368603
0.18897795591182362,0.3988206160707074
0.1903807615230461,0.3977484583953032
0.1917835671342685,0.3966822043106476
0.19318637274549097,0.39562185381674053
0.19458917835671344,0.3945674069135822
0.19599198396793585,0.3935188636011725
0.19739478957915832,0.3924762238795114
0.19879759519038073,0.39143948774859894
0.2002004008016032,0.39040865520843515
0.20160320641282561,0.38938372625901996
0.20300601202404808,0.38836470090035335
0.20440881763527055,0.38735157913243545
0.20581162324649296,0.38634436095526614
0.20721442885771543,0.3853430463688454
0.20861723446893785,0.3843476353731734
0.21002004008016031,0.38335812796825003
0.21142284569138273,0.38237452415407525
0.2128256513026052,0.3813968239306491
0.21422845691382766,0.38042502729797156
0.21563126252505008,0.3794591342560427
0.21703406813627255,0.3784991448048624
0.21843687374749496,0.3775450589444308
0.21983967935871743,0.37659687667474784
0.22124248496993984,0.3756545979958135
0.2226452905811623,0.3747182229076277
0.22404809619238478,0.3737877514101907
0.2254509018036072,0.3728631835035022
0.22685370741482966,0.37194451918756233
0.22825651302605207,0.3710317584623712
0.22965931863727454,0.37012490132792863
0.231062124248497,0.3692239477842346
0.23246492985971942,0.36832889783128936
0.2338677354709419,0.3674397514690927
0.2352705410821643,0.36655650869764467
0.23667334669338677,0.36567916951694523
0.23807615230460918,0.3648077339269945
0.23947895791583165,0.36394220192779236
0.24088176352705412,0.3630825735193388
0.24228456913827653,0.36222884870163397
0.243687374749499,0.3613810274746777
0.24509018036072142,0.3605391098384701
0.24649298597194388,0.3597030957930111
0.2478957915831663,0.3588729853383007
0.24929859719438877,0.358048778474339
0.25070140280561126,0.35723047520112594
0.2521042084168337,0.35641807551866145
0.2535070140280561,0.35561157942694566
0.2549098196392785,0.35481098692597846
0.256312625250501,0.35401629801575984
0.25771543086172344,0.35322751269628994
0.25911823647294585,0.3524446309675686
0.2605210420841684,0.3516676528295959
0.2619238476953908,0.35089657828237186
0.2633266533066132,0.35013140732589654
0.2647294589178356,0.3493721399601698
0.26613226452905814,0.34861877618519155
0.26753507014028055,0.3478713160009621
0.26893787575150296,0.34712975940748114
0.2703406813627255,0.3463941064047489
0.2717434869739479,0.3456643569927653
0.2731462925851703,0.34494051117153035
0.2745490981963927,0.34422256894104397
0.27595190380761525,0.34351053030130624
0.27735470941883766,0.3428043952523171
0.2787575150300601,0.3421041637940767
0.2801603206412826,0.3414098359265848
0.281563126252505,0.3407214116498416
0.2829659318637274,0.3400388909638471
0.28436873747494984,0.3393622738686012
0.28577154308617236,0.33869156036410386
0.2871743486973948,0.3380267504503552
0.2885771543086172,0.33736784412735515
0.2899799599198397,0.3367148413951037
0.2913827655310621,0.3360677422536009
0.29278557114228454,0.3354265467028468
0.29418837675350695,0.3347912547428413
0.2955911823647295,0.33416186637358436
0.2969939879759519,0.33353838159507615
0.2983967935871743,0.33292080040731653
0.2997995991983968,0.3323091228103055
0.30120240480961924,0.3317033488040432
0.30260521042084165,0.3311034783885295
0.30400801603206407,0.3305095115637644
0.3054108216432866,0.3299214483297479
0.306813627254509,0.3293392886864801
0.3082164328657314,0.3287630326339609
0.30961923847695394,0.3281926801721903
0.31102204408817635,0.32762823130116836
0.31242484969939877,0.3270696860208951
0.3138276553106212,0.3265170443313704
0.3152304609218437,0.3259703062325943
0.3166332665330661,0.32542947172456693
0.31803607214428853,0.32489454080728813
0.31943887775551105,0.324365513480758
0.32084168336673347,0.3238423897449765
0.3222444889779559,0.3233251695999436
0.3236472945891783,0.32281385304565935
0.3250501002004008,0.32230844008212367
0.32645290581162323,0.3218089307093367
0.32785571142284564,0.32131532492729836
0.32925851703406817,0.3208276227360086
0.3306613226452906,0.3203458241354676
0.332064128256513,0.3198699291256751
0.3334669338677354,0.31953353824103337
0.33486973947895793,0.3204722560239607
0.33627254509018034,0.3214168773976365
0.33767535070140275,0.32236740236206096
0.3390781563126253,0.32332383091723416
0.3404809619238477,0.32428616306315594
0.3418837675350701,0.3252543987998263
0.3432865731462925,0.32622853812724534
0.34468937875751504,0.32720858104541306
0.34609218436873745,0.3281945275543293
0.34749498997995987,0.3291863776539942
0.3488977955911824,0.3301841313444078
0.3503006012024048,0.33118778862557
0.3517034068136272,0.3321973494974808
0.35310621242484963,0.33321281396014024
0.35450901803607215,0.3342341820135483
0.35591182364729457,0.33526145365770504
0.357314629258517,0.3362946288926104
0.3587174348697395,0.33733370771826443
0.3601202404809619,0.338378690134667
0.36152304609218433,0.33942957614181823
0.36292585170340674,0.3404863657397181
0.36432865731462927,0.3415490589283666
0.3657314629258517,0.34261765570776376
0.3671342685370741,0.34369215607790954
0.3685370741482966,0.344772560038804
0.36993987975951903,0.345858867590447
0.37134268537074144,0.34695107873283865
0.37274549098196397,0.34804919346597896
0.3741482965931864,0.3491532117898678
0.3755511022044088,0.3502631337045054
0.3769539078156312,0.3513789592098916
0.37835671342685373,0.35250068830602643
0.37975951903807614,0.35362832099290986
0.38116232464929856,0.354761857270542
0.3825651302605211,0.3559012971389227
0.3839679358717435,0.3570466405980521
0.3853707414829659,0.35819788764793004
0.3867735470941883,0.3593550382885566
0.38817635270541084,0.3605180925199319
0.38957915831663326,0.3616870503420557
0.39098196392785567,0.3628619117549282
0.3923847695390782,0.3640426767585494
0.3937875751503006,0.3652293453529191
0.395190380761523,0.36642191753803754
0.39659318637274543,0.36762039331390456
0.39799599198396796,0.3688247726805203
0.39939879759519037,0.3700350556378846
0.4008016032064128,0.3712512421859974
0.4022044088176353,0.372473332324859
0.4036072144288577,0.37370132605446926
0.40501002004008013,0.374935223374828
0.40641282565130266,0.3761750242859356
0.40781563126252507,0.37742072878779165
0.4092184368737475,0.3786723368803963
0.41062124248497,0.3799298485637497
0.4120240480961924,0.3811932638378516
0.41342685370741483,0.3824625827027022
0.41482965931863724,0.3837378051583014
0.41623246492985977,0.38501893120464936
0.4176352705410822,0.38630596084174584
0.4190380761523046,0.3875988940695909
0.4204408817635271,0.3888977308881848
0.42184368737474953,0.3902024712975272
0.42324649298597194,0.3915131152976182
0.42464929859719436,0.3928296628884578
0.4260521042084169,0.3941521140700462
0.4274549098196393,0.3954804688423831
0.4288577154308617,0.3968147272054686
0.43026052104208423,0.39815488915930286
0.43166332665330664,0.3995009547038857
0.43306613226452906,0.40085292383921706
0.43446893787575147,0.4022107965652971
0.435871743486974,0.40357457288212595
0.4372745490981964,0.40494425278970325
0.4386773547094188,0.40631983628802915
0.44008016032064134,0.4077013233771039
0.44148296593186376,0.4090887140569271
0.44288577154308617,0.4104820083274989
0.4442885771543086,0.41188120618881935
0.4456913827655311,0.41328630764088864
0.4470941883767535,0.41469731268370635
0.44849699398797593,0.4161142213172727
0.44989979959919846,0.4175370335415878
0.45130260521042087,0.4189657493566515
0.4527054108216433,0.4204003687624637
0.4541082164328657,0.4218408917590246
0.4555110220440882,0.4232873183463342
0.45691382765531063,0.42473964852439244
0.45831663326653305,0.42619788229319916
0.45971943887775557,0.4276620196527547
0.461122244488978,0.42913206060305875
0.4625250501002004,0.43060800514411146
0.4639278557114228,0.4320898532759127
0.46533066132264533,0.4335776049984628
0.46673346693386775,0.4350712603117614
0.46813627254509016,0.43657081921580854
0.4695390781563127,0.43807628171060453
0.4709418837675351,0.43958764779614895
0.4723446893787575,0.44110491747244207
0.4737474949899799,0.44262809073948384
0.47515030060120245,0.44415716759727436
0.47655310621242486,0.4456921480458133
0.4779559118236473,0.4472330320851009
0.4793587174348698,0.44877981971513736
0.4807615230460922,0.4503325109359222
0.4821643286573146,0.4518911057474558
0.48356713426853704,0.4534556041497379
0.48496993987975956,0.4550260061427688
0.486372745490982,0.4566023117265482
0.4877755511022044,0.4581845209010762
0.4891783567134269,0.459772633666353
0.4905811623246493,0.46136665002237837
0.49198396793587174,0.46296656996915236
0.49338677354709415,0.4645723935066749
0.4947895791583167,0.4661841206349462
0.4961923847695391,0.467801751353966
0.4975951903807615,0.4694252856637345
0.498997995991984,0.4710547235642517
0.5004008016032064,0.47309086665872385
0.5018036072144288,0.4761349173519607
0.5032064128256513,0.4791848716359461
0.5046092184368738,0.48224072951068037
0.5060120240480962,0.485302490976163
0.5074148296593186,0.48837015603239425
0.5088176352705411,0.49144372467937447
0.5102204408817635,0.49452319691710306
0.511623246492986,0.4976085727455802
0.5130260521042084,0.5006998521648061
0.5144288577154309,0.5037970351747808
0.5158316633266533,0.5069001217755038
0.5172344689378757,0.5100091119669755
0.5186372745490982,0.5131240057491961
0.5200400801603207,0.5162448031221651
0.5214428857715431,0.5193715040858827
0.5228456913827655,0.522504108640349
0.524248496993988,0.5256426167855641
0.5256513026052104,0.5287870285215276
0.5270541082164328,0.5319373438482397
0.5284569138276554,0.5350935627657007
0.5298597194388778,0.5382556852739101
0.5312625250501002,0.5414237113728682
0.5326653306613226,0.5445976410625748
0.5340681362725451,0.5477774743430304
0.5354709418837675,0.5509632112142344
0.53687374749499,0.5541548516761868
0.5382765531062125,0.5573523957288883
0.5396793587174349,0.5605558433723381
0.5410821643286573,0.5637651946065366
0.5424849699398797,0.5669804494314836
0.5438877755511022,0.5702016078471797
0.5452905811623247,0.573428669853624
0.5466933867735471,0.5766616354508171
0.5480961923847696,0.5799005046387588
0.549498997995992,0.583145277417449
0.5509018036072144,0.5863959537868879
0.5523046092184369,0.5896525337470758
0.5537074148296594,0.5929150172980118
0.5551102204408818,0.5961834044396965
0.5565130260521042,0.59945769517213
0.5579158316633267,0.6027378894953123
0.5593186372745491,0.6060239874092429
0.5607214428857715,0.6093159889139222
0.562124248496994,0.6126138940093504
0.5635270541082165,0.6159177026955269
0.5649298597194389,0.6192274149724522
0.5663326653306613,0.622543030840126
0.5677354709418838,0.6258645502985487
0.5691382765531062,0.6291919733477197
0.5705410821643286,0.6325252999876394
0.5719438877755512,0.635864530218308
0.5733466933867736,0.6392096640397251
0.574749498997996,0.6425607014518906
0.5761523046092184,0.6459176424548049
0.5775551102204409,0.649280487048468
0.5789579158316633,0.6526492352328795
0.5803607214428858,0.6560238870080397
0.5817635270541083,0.6594044423739487
0.5831663326653307,0.6627909013306061
0.5845691382765531,0.6661832638780121
0.5859719438877755,0.6695815300161668
0.587374749498998,0.6729856997450703
0.5887775551102205,0.6763957730647222
0.5901803607214429,0.6798117499751227
0.5915831663326654,0.6832336304762723
0.5929859719438878,0.6866614145681701
0.5943887775551102,0.6900951022508165
0.5957915831663326,0.6935346935242116
0.5971943887775552,0.6969801883883555
0.5985971943887776,0.7004315868432479
0.6,0.7038888888888888


==> simulations/example3.csv <==
x,y
-0.1,2.365
-0.09759519038076153,2.3558703981108504
-0.09519038076152306,2.3467581455496163
-0.09278557114228457,2.3376632423162955
-0.0903807615230461,2.3285856884108895
-0.08797595190380762,2.3195254838333987
-0.08557114228456913,2.310482628583821
-0.08316633266533066,2.301457122662158
-0.08076152304609219,2.292448966068409
-0.07835671342685371,2.283458158802575
-0.07595190380761524,2.2744847008646554
-0.07354709418837675,2.2655285922546495
-0.07114228456913828,2.2565898329725584
-0.0687374749498998,2.2476684230183817
-0.06633266533066132,2.2387643623921187
-0.06392785571142284,2.229877651093771
-0.06152304609218437,2.221008289123337
-0.059118236472945895,2.212156276480817
-0.056713426853707415,2.203321613166212
-0.054308617234468934,2.194504299179521
-0.05190380761523046,2.1857043345207448
-0.049498997995991986,2.176921719189882
-0.047094188376753505,2.168156453186935
-0.044689378757515025,2.1594085365119016
-0.04228456913827655,2.150677969164782
-0.03987975951903808,2.141964751145578
-0.0374749498997996,2.1332688824542876
-0.035070140280561116,2.1245903630909115
-0.03266533066132264,2.1159291930554502
-0.030260521042084168,2.107285372347902
-0.02785571142284568,2.0986589009682692
-0.025450901803607207,2.0900497789165504
-0.023046092184368733,2.0814580061927463
-0.02064128256513026,2.072883582796856
-0.018236472945891785,2.0643265087288807
-0.015831663326653297,2.055786783988819
-0.013426853707414824,2.0472644085766722
-0.01102204408817635,2.0387593824924397
-0.008617234468937862,2.0302717057361215
-0.006212424849699388,2.0218013783077176
-0.0038076152304609145,2.013348400207228
-0.0014028056112224407,2.004912771434653
0.001002004008016033,1.9974964959980077
0.0034068136272545207,1.9915003755004999
0.0058116232464929946,1.9855216043309065
0.008216432865731468,1.9795601824892268
0.010621242484969956,1.9736161099754619
0.01302605210420843,1.967689386789611
0.015430861723446904,1.961780012931675
0.017835671342685377,1.955887988401653
0.02024048096192385,1.9500133131995454
0.02264529058116234,1.944155987325352
0.0250501002004008,1.9383160107790731
0.0274549098196393,1.9324933835607085
0.029859719438877774,1.9266881056702583
0.03226452905811625,1.9209001771077223
0.03466933867735472,1.915129597873101
0.037074148296593196,1.9093763679663938
0.03947895791583167,1.9036404873876007
0.04188376753507014,1.8979219561367224
0.044288577154308645,1.892220774213758
0.04669338677354712,1.8865369416187086
0.04909819639278559,1.880870458351573
0.051503006012024066,1.875221324412352
0.05390781563126254,1.8695895398010447
0.056312625250501014,1.8639751045176522
0.05871743486973949,1.8583780185621745
0.06112224448897796,1.8527982819346107
0.06352705410821644,1.8472358946349612
0.06593186372745494,1.841690856663226
0.06833667334669341,1.8361631680194055
0.07074148296593188,1.830652828703499
0.07314629258517036,1.825159838715507
0.07555110220440883,1.8196841980554292
0.0779559118236473,1.8142259067232662
0.08036072144288578,1.8087849647190173
0.08276553106212428,1.8033613720426827
0.08517034068136276,1.7979551286942623
0.08757515030060123,1.792566234673756
0.0899799599198397,1.7871946899811646
0.09238476953907818,1.7818404946164876
0.09478957915831665,1.7765036485797245
0.09719438877755512,1.771184151870876
0.0995991983967936,1.7658820044899417
0.10200400801603207,1.760597206436922
0.10440881763527057,1.7553297577118165
0.10681362725450905,1.7500796583146254
0.10921843687374752,1.7448469082453482
0.111623246492986,1.7396315075039857
0.11402805611222447,1.7344334560905377
0.11643286573146294,1.7292527540050038
0.11883767535070142,1.7240894012473844
0.12124248496993992,1.7189433978176791
0.12364729458917839,1.7138147437158886
0.12605210420841687,1.7087034389420124
0.12845691382765534,1.70360948349605
0.1308617234468938,1.6985328773780024
0.1332665330661323,1.6934736205878693
0.13567134268537076,1.68843171312565
0.13807615230460923,1.6834071549913454
0.1404809619238477,1.678399946184955
0.1428857715430862,1.6734100867064787
0.14529058116232468,1.6684375765559176
0.14769539078156316,1.6634824157332704
0.1501002004008016,1.658544604238537
0.1525050100200401,1.6536241420717186
0.1549098196392786,1.648721029232814
0.15731462925851705,1.6438352657218243
0.15971943887775555,1.6389668515387488
0.162124248496994,1.6341157866835876
0.1645290581162325,1.6292820711563407
0.16693386773547095,1.6244657049570084
0.16933867735470945,1.61966668808559
0.17174348697394795,1.614885020542086
0.1741482965931864,1.6101207023264965
0.1765531062124249,1.6053737334388214
0.17895791583166334,1.6006441138790608
0.18136272545090185,1.595931843647214
0.1837675350701403,1.5912369227432819
0.1861723446893788,1.5865593511672642
0.1885771543086173,1.5818991289191608
0.19098196392785574,1.577256255998972
0.19338677354709424,1.5726307324066973
0.1957915831663327,1.5680225581423368
0.1981963927855712,1.5634317332058907
0.20060120240480964,1.5588582575973589
0.20300601202404814,1.5543021313167418
0.20541082164328658,1.5497633543640386
0.20781563126252509,1.5452419267392499
0.2102204408817636,1.5407378484423755
0.21262525050100203,1.5362511194734156
0.21503006012024053,1.53178173983237
0.21743486973947898,1.5273297095192389
0.21983967935871748,1.5228950285340217
0.22224448897795593,1.5184776968767193
0.22464929859719443,1.514077714547331
0.22705410821643288,1.5096950815458572
0.22945891783567138,1.5053297978722977
0.23186372745490988,1.5009818635266523
0.23426853707414833,1.4966512785089217
0.23667334669338683,1.4923380428191049
0.23907815631262527,1.4880421564572028
0.24148296593186377,1.483763619423215
0.24388777555110222,1.4795024317171417
0.24629258517034072,1.4752585933389828
0.24869739478957922,1.4710321042887378
0.2511022044088177,1.466822964566407
0.2535070140280562,1.4626311741719913
0.2559118236472946,1.4584567331054896
0.2583166332665331,1.454299641366902
0.2607214428857716,1.450159898956229
0.2631262525050101,1.4460375058734705
0.2655310621242486,1.441932462118626
0.267935871743487,1.4378447676916961
0.2703406813627255,1.4337744225926805
0.272745490981964,1.4297214268215788
0.2751503006012025,1.4256857803783918
0.2775551102204409,1.4216674832631193
0.2799599198396794,1.417666535475761
0.2823647294589179,1.413682937016317
0.2847695390781564,1.4097166878847873
0.2871743486973949,1.4057677880811723
0.2895791583166333,1.4018362376054716
0.2919839679358718,1.3979220364576848
0.2943887775551103,1.3940251846378127
0.2967935871743488,1.3901456821458547
0.2991983967935872,1.3862835289818112
0.3016032064128257,1.3824387251456822
0.3040080160320642,1.3786112706374674
0.3064128256513027,1.3748011654571666
0.3088176352705412,1.3710084096047805
0.31122244488977957,1.367233003080309
0.31362725450901807,1.3634749458837514
0.3160320641282566,1.3597342380151085
0.3184368737474951,1.3560108794743795
0.32084168336673347,1.3523048702615652
0.32324649298597197,1.348616210376665
0.32565130260521047,1.3449448998196796
0.32805611222444897,1.3412909385906078
0.33046092184368747,1.337654326689451
0.33286573146292586,1.3340350641162084
0.33527054108216436,1.33043315087088
0.33767535070140287,1.326848586953466
0.34008016032064137,1.3232813723639665
0.34248496993987987,1.319731507102381
0.34488977955911826,1.31619899116871
0.34729458917835676,1.3126838245629535
0.34969939879759526,1.3091860072851114
0.35210420841683376,1.3057055393351833
0.35450901803607215,1.3022424207131698
0.35691382765531066,1.2987966514190705
0.35931863727454916,1.2953682314528856
0.36172344689378766,1.291957160814615
0.36412825651302616,1.2885634395042587
0.36653306613226455,1.285187067521817
0.36893787575150305,1.2818280448672899
0.37134268537074155,1.2784863715406765
0.37374749498998006,1.2751620475419776
0.37615230460921845,1.2718550728711933
0.37855711422845695,1.268565447528323
0.38096192384769545,1.2652931715133673
0.38336673346693395,1.2620382448263259
0.38577154308617245,1.2588006674671988
0.38817635270541084,1.255580439435986
0.39058116232464934,1.252377560732688
0.39298597194388785,1.2491920313573037
0.39539078156312635,1.246023851309834
0.39779559118236474,1.2428730205902787
0.40020040080160324,1.2397395391986377
0.40260521042084174,1.2366234071349111
0.40501002004008024,1.2335246243990987
0.40741482965931874,1.2304431909912006
0.40981963927855725,1.2273791069112172
0.41222444889779564,1.224332372159148
0.41462925851703414,1.221302986734993
0.41703406813627264,1.2182909506387523
0.41943887775551114,1.2152962638704259
0.42184368737474964,1.212318926430014
0.42424849699398803,1.209358938317517
0.42665330661322654,1.2064162995329335
0.42905811623246504,1.2034910100762646
0.43146292585170354,1.20058306994751
0.43386773547094193,1.19769247914667
0.43627254509018043,1.1948192376737443
0.43867735470941893,1.1919633455287326
0.44108216432865743,1.1891248027116357
0.44348697394789593,1.1863036092224528
0.4458917835671343,1.1834997650611845
0.4482965931863728,1.1807132702278302
0.45070140280561133,1.1779441247223905
0.45310621242484983,1.175192328544865
0.4555110220440882,1.1724578816952542
0.4579158316633267,1.1697407841735574
0.4603206412825652,1.1670410359797752
0.4627254509018037,1.164358637113907
0.4651302605210422,1.1616935875759533
0.4675350701402806,1.159045887365914
0.4699398797595191,1.1564155364837894
0.4723446893787576,1.1538025349295784
0.4747494989979961,1.1512068827032822
0.4771543086172346,1.1486285798049003
0.479559118236473,1.1460676262344327
0.4819639278557115,1.1435240219918796
0.48436873747495,1.1409977670772404
0.4867735470941885,1.138488861490516
0.4891783567134269,1.1359973052317058
0.4915831663326654,1.13352309830081
0.4939879759519039,1.1310662406978285
0.4963927855711424,1.1286267324227612
0.4987975951903809,1.1262045734756083
0.5012024048096193,1.12379976385637
0.5036072144288578,1.1214123035650458
0.5060120240480963,1.119042192601636
0.5084168336673348,1.1166894309661406
0.5108216432865732,1.1143540186585597
0.5132264529058117,1.1120359556788926
0.5156312625250502,1.1097352420271402
0.5180360721442887,1.1074518777033022
0.5204408817635272,1.1051858627073785
0.5228456913827656,1.1029371970393693
0.5252505010020041,1.1007058806992742
0.5276553106212426,1.0984919136870934
0.5300601202404811,1.0962952960028272
0.5324649298597195,1.0941160276464752
0.534869739478958,1.0919541086180375
0.5372745490981965,1.0898095389175144
0.539679358717435,1.0876823185449054
0.5420841683366735,1.0855724475002106
0.5444889779559119,1.0834799257834304
0.5468937875751504,1.0814047533945645
0.5492985971943889,1.079346930333613
0.5517034068136274,1.077306456600576
0.5541082164328658,1.075283332195453
0.5565130260521043,1.0732775571182445
0.5589178356713428,1.0712891313689503
0.5613226452905813,1.0693180549475705
0.5637274549098198,1.067364327854105
0.5661322645290582,1.0654279500885537
0.5685370741482967,1.063508921650917
0.5709418837675352,1.0616072425411944
0.5733466933867737,1.0597229127593863
0.5757515030060122,1.0578559323054928
0.5781563126252506,1.0560063011795133
0.5805611222444891,1.0541740193814482
0.5829659318637276,1.0523590869112975
0.5853707414829661,1.050561503769061
0.5877755511022045,1.0487812699547392
0.590180360721443,1.0470183854683315
0.5925851703406815,1.045272850309838
0.59498997995992,1.043544664479259
0.5973947895791585,1.0418338279765944
0.5997995991983969,1.0401403408018441
0.6022044088176354,1.0384642029550082
0.6046092184368739,1.0368054144360865
0.6070140280561124,1.0351639752450792
0.6094188376753508,1.0335398853819864
0.6118236472945893,1.0319331448468079
0.6142284569138278,1.0303437536395434
0.6166332665330663,1.0287717117601936
0.6190380761523048,1.027217019208758
0.6214428857715432,1.025679675985237
0.6238476953907817,1.0241596820896302
0.6262525050100202,1.0226570375219375
0.6286573146292587,1.0211717422821596
0.6310621242484972,1.0197037963702957
0.6334669338677356,1.0182531997863462
0.6358717434869741,1.016819952530311
0.6382765531062126,1.01540405460219
0.6406813627254511,1.0140055060019837
0.6430861723446895,1.0126243067296918
0.645490981963928,1.011260456785314
0.6478957915831665,1.0099139561688508
0.650300601202405,1.0085848048803017
0.6527054108216435,1.0072730029196668
0.6551102204408819,1.0059785502869467
0.6575150300601204,1.0047014469821405
0.6599198396793589,1.0034416930052488
0.6623246492985974,1.0021992883562716
0.6647294589178357,1.0009742330352087
0.6671342685370742,0.99976652704206
0.6695390781563128,0.9985761703768257
0.6719438877755513,0.9974031630395059
0.6743486973947898,0.9962475050301002
0.6767535070140281,0.9951091963486092
0.6791583166332666,0.993988236995032
0.6815631262525051,0.9928846269693695
0.6839679358717436,0.9917983662716213
0.686372745490982,0.9907294549017875
0.6887775551102205,0.989677892859868
0.691182364729459,0.9886436801458627
0.6935871743486975,0.987626816759772
0.695991983967936,0.9866273027015957
0.6983967935871744,0.9856451379713335
0.7008016032064129,0.9846803225689857
0.7032064128256514,0.983732856494552
0.7056112224448899,0.9828027397480332
0.7080160320641283,0.9818899723294285
0.7104208416833668,0.9809945542387379
0.7128256513026053,0.9801164854759619
0.7152304609218438,0.9792557660411003
0.7176352705410823,0.9784123959341527
0.7200400801603207,0.9775863751551199
0.7224448897795592,0.9767777037040013
0.7248496993987977,0.975986381580797
0.7272545090180362,0.975212408785507
0.7296593186372747,0.9744557853181313
0.7320641282565131,0.97371651117867
0.7344689378757516,0.972994586367123
0.7368737474949901,0.9722900108834904
0.7392785571142286,0.971602784727772
0.741683366733467,0.9709329078999682
0.7440881763527055,0.9702803804000787
0.746492985971944,0.9696452022281035
0.7488977955911825,0.9690273733840425
0.751302605210421,0.9684268938678959
0.7537074148296594,0.9678437636796637
0.7561122244488979,0.9672779828193461
0.7585170340681364,0.9667295512869427
0.7609218436873749,0.9661984690824537
0.7633266533066133,0.9656847362058787
0.7657314629258518,0.9651883526572183
0.7681362725450903,0.9647093184364721
0.7705410821643288,0.9642476335436403
0.7729458917835673,0.9638032979787228
0.7753507014028057,0.96337631174172
0.7777555110220442,0.9629666748326311
0.7801603206412827,0.9625743872514568
0.7825651302605212,0.9621994489981969
0.7849699398797597,0.9618418600728509
0.7873747494989981,0.9615016204754196
0.7897795591182366,0.9611787302059029
0.7921843687374751,0.9608731892643001
0.7945891783567136,0.9605849976506118
0.796993987975952,0.9603141553648378
0.7993987975951905,0.9600606624069783
0.801803607214429,0.9598245187770331
0.8042084168336675,0.9596057244750023
0.806613226452906,0.9594042795008857
0.8090180360721444,0.9592201838546832
0.8114228456913829,0.9590534375363953
0.8138276553106214,0.958904040546022
0.8162324649298599,0.9587719928835626
0.8186372745490983,0.9586572945490177
0.8210420841683368,0.9585599455423873
0.8234468937875753,0.9584799458636712
0.8258517034068138,0.9584172955128695
0.8282565130260523,0.958371994489982
0.8306613226452907,0.958344042795009
0.8330661322645292,0.9583334404279501
0.8354709418837677,0.9583401873888056
0.8378757515030062,0.9583642836775756
0.8402805611222446,0.9584057292942598
0.8426853707414831,0.9584645242388585
0.8450901803607216,0.9585406685113715
0.8474949899799601,0.9586341621117989
0.8498997995991986,0.9587450050401405
0.852304609218437,0.9588731972963964
0.8547094188376755,0.9590187388805668
0.857114228456914,0.9591816297926514
0.8595190380761525,0.9593618700326505
0.8619238476953909,0.9595594596005639
0.8643286573146294,0.9597743984963916
0.8667334669338679,0.9600066867201337
0.8691382765531064,0.9602563242717901
0.8715430861723449,0.9605233111513608
0.8739478957915833,0.9608076473588459
0.8763527054108218,0.9611093328942453
0.8787575150300603,0.9614283677575592
0.8811623246492988,0.9617647519487875
0.8835671342685373,0.9621184854679299
0.8859719438877757,0.9624895683149868
0.8883767535070142,0.962878000489958
0.8907815631262527,0.9632837819928435
0.8931863727454912,0.9637069128236433
0.8955911823647296,0.9641473929823575
0.8979959919839681,0.9646052224689861
0.9004008016032065,0.965080401283529
0.9028056112224451,0.9655729294259863
0.9052104208416835,0.9660828068963578
0.9076152304609221,0.9666100336946437
0.9100200400801605,0.9671546098208441
0.9124248496993989,0.9677165352749588
0.9148296593186375,0.9682958100569876
0.9172344689378759,0.9688924341669309
0.9196392785571145,0.9695064076047888
0.9220440881763529,0.970137730370561
0.9244488977955913,0.9707864024642472
0.9268537074148299,0.9714524238858478
0.9292585170340683,0.972135794635363
0.9316633266533069,0.9728365147127923
0.9340681362725453,0.9735545841181361
0.9364729458917836,0.9742900028513942
0.9388777555110223,0.9750427709125667
0.9412825651302607,0.9758128883016535
0.9436873747494993,0.9766003550186546
0.9460921843687377,0.97740517106357
0.948496993987976,0.9782273364363999
0.9509018036072147,0.9790668511371441
0.953306613226453,0.9799237151658026
0.9557114228456914,0.9807979285223755
0.95811623246493,0.9816894912068628
0.9605210420841684,0.9825984032192643
0.962925851703407,0.9835246645595802
0.9653306613226454,0.9844682752278103
0.9677354709418838,0.9854292352239551
0.9701402805611224,0.9864075445480139
0.9725450901803608,0.9874032031999873
0.9749498997995995,0.9884162111798749
0.9773547094188378,0.9894465684876768
0.9797595190380762,0.990494275123393
0.9821643286573148,0.9915593310870238
0.9845691382765532,0.9926417363785687
0.9869739478957918,0.9937414909980282
0.9893787575150302,0.9948585949454019
0.9917835671342686,0.99599304822069
0.9941883767535072,0.9971448508238923
0.9965931863727456,0.998314002755009
0.9989979959919842,0.9995005040140402
1.0014028056112225,1.0035099658234308
1.003807615230461,1.0095407849767672
1.0062124248496995,1.0155889534580185
1.008617234468938,1.0216544712671838
1.0110220440881763,1.0277373384042634
1.013426853707415,1.0338375548692578
1.0158316633266533,1.039955120662166
1.018236472945892,1.0460900357829892
1.0206412825651303,1.0522423002317258
1.0230460921843687,1.0584119140083774
1.0254509018036073,1.0645988771129435
1.0278557114228457,1.0708031895454235
1.0302605210420843,1.0770248513058185
1.0326653306613227,1.0832638623941273
1.035070140280561,1.0895202228103504
1.0374749498997997,1.095793932554488
1.039879759519038,1.1020849916265398
1.0422845691382767,1.108393400026506
1.044689378757515,1.1147191577543865
1.0470941883767535,1.1210622648101816
1.0494989979959921,1.127422721193891
1.0519038076152305,1.1338005269055142
1.0543086172344691,1.1401956819450527
1.0567134268537075,1.146608186312505
1.059118236472946,1.1530380400078715
1.0615230460921845,1.1594852430311529
1.063927855711423,1.1659497953823479
1.0663326653306613,1.1724316970614574
1.0687374749499,1.1789309480684818
1.0711422845691383,1.1854475484034201
1.073547094188377,1.1919814980662733
1.0759519038076153,1.19853279705704
1.0783567134268537,1.2051014453757214
1.0807615230460923,1.2116874430223175
1.0831663326653307,1.2182907899968272
1.0855711422845693,1.2249114862992523
1.0879759519038077,1.2315495319295908
1.090380761523046,1.2382049268878437
1.0927855711422847,1.2448776711740117
1.095190380761523,1.2515677647880932
1.0975951903807617,1.2582752077300898
1.1,1.2650000000000006

